$H_0$ Without the Sound Horizon (or Supernovae): A 2% Measurement in DESI DR1

The sound horizon scale $r_s$ is a key source of information for early-time $H_0$ measurements, and is therefore a common target of new physics proposed to solve the Hubble tension. We present a sub-2% measurement of the Hubble constant that is independent of this scale, using data from the first data release of the Dark Energy Spectroscopic Instrument (DESI DR1). Building on previous work, we remove dependency on the sound horizon size using a heuristic rescaling procedure at the power spectrum level. A key innovation is the inclusion of \emph{uncalibrated} (agnostic to $r_s$) post-reconstruction BAO measurements from DESI DR1, as well as using the CMB acoustic scale $\theta_*$ as a high-redshift anchor. Uncalibrated type-Ia supernovae are often included as an independent source of $\Omega_m$ information; here we demonstrate the robustness of our results by additionally considering two supernova-independent alternative datasets. We find somewhat higher values of $H_0$ relative to our previous work: $69.2^{+1.3}_{-1.4}$, $70.3^{+1.4}_{-1.2}$, and $69.6^{+1.3}_{-1.8}\,{\rm km\,s^{-1}\,Mpc^{-1}}$ respectively when including measurements from i) Planck/ACT CMB lensing $\times$ unWISE galaxies, ii) the DES Year 3 6$\times$2pt analysis, and iii) Planck/ACT CMB lensing + the DES Year 5 supernova analysis. These remarkably consistent constraints achieve better than 2% precision; they are among the most stringent sound horizon-independent measurements from LSS to date, and provide a powerful avenue for probing the origin of the Hubble tension.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
